A Graph-native Optimization Framework for Complex Graph Queries

This technical report extends the SIGMOD 2025 paper "A Modular Graph-Native Query Optimization Framework" by providing a comprehensive exposition of GOpt's advanced technical mechanisms, implementation strategies, and extended evaluations. While the original paper introduced GOpt's unified intermediate representation (GIR) and demonstrated its performance benefits, this report delves into the framework's implementation depth: (1) the full specification of GOpt's optimization rules; (2) a systematic treatment of semantic variations (e.g., homomorphism vs. edge-distinct matching) across query languages and their implications for optimization; (3) the design of GOpt's Physical integration interface, enabling seamless integration with transactional (Neo4j) and distributed (GraphScope) backends via engine-specific operator customization; and (4) a detailed analysis of plan transformations for LDBC benchmark queries.

==> exp/data.txt <==
755857
117774
264114
40629
710
737
912
890
245
32
timeout
60
57015
902
118144
15951
timeout
21104
259603
3140
timeout
18346
timeout
20654
timeout
116662
611355
21289
timeout
47205
25800
12210


==> exp/ic.txt <==
37238	60286	229759	293911
364	399	843	1598
1651	4776	15157	49361
858	922	4285	4788
3600000	3600000	3600000	3600000
367	565	635	1313
735	1395	2345	4254
221	260	267	286
12419	20106	88503	248622
434	439	489	502
483	580	884	1904
1119	2266	3694	10917

